Logic Shrinkage: Learned FPGA Netlist Sparsity for Efficient Neural Network Inference

FPGA-specific DNN architectures using the native LUTs as independently trainable inference operators have been shown to achieve favorable area-accuracy and energy-accuracy tradeoffs. The first work in this area, LUTNet, exhibited state-of-the-art performance for standard DNN benchmarks. In this paper, we propose the learned optimization of such LUT-based topologies, resulting in higher-efficiency designs than via the direct use of off-the-shelf, hand-designed networks. Existing implementations of this class of architecture require the manual specification of the number of inputs per LUT, K. Choosing appropriate K a priori is challenging, and doing so at even high granularity, e.g. per layer, is a time-consuming and error-prone process that leaves FPGAs' spatial flexibility underexploited. Furthermore, prior works see LUT inputs connected randomly, which does not guarantee a good choice of network topology. To address these issues, we propose logic shrinkage, a fine-grained netlist pruning methodology enabling K to be automatically learned for every LUT in a neural network targeted for FPGA inference. By removing LUT inputs determined to be of low importance, our method increases the efficiency of the resultant accelerators. Our GPU-friendly solution to LUT input removal is capable of processing large topologies during their training with negligible slowdown. With logic shrinkage, we better the area and energy efficiency of the best-performing LUTNet implementation of the CNV network classifying CIFAR-10 by 1.54x and 1.31x, respectively, while matching its accuracy. This implementation also reaches 2.71x the area efficiency of an equally accurate, heavily pruned BNN. On ImageNet with the Bi-Real Net architecture, employment of logic shrinkage results in a post-synthesis area reduction of 2.67x vs LUTNet, allowing for implementation that was previously impossible on today's largest FPGAs.

==> data/cifar_training_curve/le_retrain.txt <==
epoch	{training_error}
252	13.44
254	12.18
256	12.11
258	11.85
260	11.45
262	11.62
264	11.63
266	11.48
268	11.76
270	11.27
272	11.4
274	11.36
276	11.26
278	11.31
280	11.3
282	11.22
284	11.16
286	11.1
288	11.09
290	11.17
292	11.25
294	11.25
296	10.87
298	11.28
300	11.35


==> data/cifar_training_curve/ls_retrain.txt <==
epoch	{training_error}
302	11.58
304	11.31
306	11.04
308	11.25
310	11.4
312	11.45
314	11.34
316	11.13
318	11.27
320	11.22
322	11.66
324	11.74
326	11.71
328	11.49
330	11.84
332	11.5
334	11.56
336	11.79
338	11.87
340	11.5
342	13.5
344	13.58
346	13.24
348	13.17
350	13.3
352	13.09
354	13.38
356	13.31
358	13.35
360	13.03


==> data/cifar_training_curve/ls_retrain_bin.txt <==
epoch	{training_error}
362	17.15
364	17.38
366	17.15
368	17.3
370	17.46
372	17.46
374	17.01
376	17.11
378	17.26
380	17.36
382	17.05
384	17.24
386	17.04
388	17.33
390	17.17
392	17.05
394	17.13
396	16.97
398	17.21
400	17.28
402	17.23
404	17.17
406	17.02
408	17.13
410	17.32
412	16.88
414	17.08
416	17.41
418	17.21
420	17.41
422	17.44
424	17.43
426	17.2
428	17.37
430	17.44
432	17.39
434	17.34
436	17.25
438	17.18
440	16.99
442	17.29
444	17
446	17.11
448	17.28
450	17.15
452	17.24
454	17.37
456	17.16
458	16.95
460	16.94
462	17.17
464	17.18
466	17.24
468	17.27
470	17.29
472	17.3
474	17.42
476	17.09
478	17.28
480	17.09
482	17.2
484	17.15
486	17.2
488	17.06
490	16.73
492	17.29
494	17.25
496	17.17
498	17.22
500	17.28
502	16.92
504	17.21
506	17.32
508	17.66
510	17.01
512	17.15
514	17.23
516	17.21
518	17.3
520	17.36
522	17.38
524	17.46
526	17.31
528	17.14
530	17.23
532	17
534	17.25
536	17.39
538	17.29
540	17.16
542	17.16
544	17.11
546	17.22
548	17.1
550	17.35
552	17.16
554	17.44
556	17.24
558	16.9
560	17.18


==> data/cifar_training_curve/prune.txt <==
epoch	{training_error}
202	17.95
204	17.68
206	17.66
208	17.73
210	17.13
212	17.32
214	17.17
216	17.78
218	17.54
220	17.38
222	17.39
224	17.32
226	17.5
228	17.91
230	17.21
232	17.51
234	17.25
236	17.43
238	17.24
240	17.64
242	17.45
244	17.2
246	17.01
248	17.36
250	17.23


==> data/cifar_training_curve/train.txt <==
epoch	{training_error}
2	45.25
4	34.75
6	28.85
8	25.43
10	23.26
12	21.34
14	20.21
16	19.04
18	18.43
20	17.54
22	17.08
24	16.07
26	15.61
28	15.15
30	14.93
32	14.46
34	13.98
36	13.78
38	13.52
40	13.36
42	12.87
44	12.56
46	12.68
48	12.49
50	12.08
52	12.09
54	11.86
56	11.72
58	11.7
60	11.44
62	11.42
64	11.26
66	11.11
68	11.29
70	11.09
72	10.95
74	10.96
76	10.84
78	10.82
80	10.7
82	10.48
84	10.83
86	10.46
88	10.58
90	10.74
92	10.47
94	10.36
96	10.44
98	10.4
100	10.33
102	10.25
104	10.01
106	10.28
108	10.34
110	10.18
112	10.24
114	10.14
116	10.13
118	10.13
120	10.03
122	9.99
124	9.85
126	10.15
128	9.8
130	10.18
132	9.79
134	10.03
136	9.79
138	10
140	10
142	9.98
144	10.03
146	9.96
148	9.89
150	10.01
152	9.83
154	9.85
156	10.03
158	9.92
160	9.75
162	9.83
164	9.69
166	9.83
168	9.78
170	9.84
172	9.81
174	9.92
176	10.02
178	9.77
180	9.63
182	9.64
184	9.71
186	9.77
188	9.86
190	9.66
192	9.82
194	9.75
196	9.83
198	9.74
200	9.75


==> data/cifar_training_curve_ls_baseline/prune.txt <==
epoch	training_error
202	16.73006005
204	16.73501216
206	17.10010193
208	16.74
210	16.82509393
212	16.84510958
214	16.70503377
216	16.75501216
218	16.9050182
220	16.80501818
222	16.79501217
224	16.73501216
226	16.98500738
228	16.74530404
230	16.78004867
232	16.70522826
234	16.65008638
236	16.75011772
238	16.71505418
240	16.36000239
242	16.3800293
244	16.54004853
246	16.68503376
248	16.57013484
250	16.64003839


==> data/cifar_training_curve_ls_baseline/retrain.txt <==
epoch	training_error
252	16.61037475
254	16.23004835
256	15.990172
258	15.95004819
260	15.92500134
262	15.86010043
264	15.93011657
266	15.91507864
268	15.70000949
270	15.79500015
272	15.89000951
274	15.64000237
276	15.90031451
278	15.800038
280	15.88500134
282	15.50011598
284	15.57501199
286	15.73505355
288	15.7900855
290	15.82000059
292	15.35000532
294	15.61500726
296	15.51005918
298	15.47505339
300	15.57002132
302	15.70017141
304	15.65000948
306	15.51000533
308	15.55028656
310	15.47500725
312	15.46520243
314	15.26504263
316	15.44514207
318	15.495025
320	15.46002129
322	15.3900851
324	15.49007159
326	15.41002128
328	15.42506518
330	15.42509237
332	15.42000532
334	15.58510795
336	15.44500015
338	15.2902361
340	15.37506514
342	15.08507787
344	15.09007125
346	15.39001477
348	15.35500133
350	15.44000532
352	15.28502494
354	15.26501195
356	15.21000944
358	15.33013287
360	15.21544598
362	15.23000944
364	15.10009953
366	15.39500369
368	15.25506505
370	15.24
372	15.44501197
374	15.47500015
376	15.27507805
378	15.32505329
380	15.15000943
382	15.22015098
384	15.16509209
386	15.14500722
388	15.1704621
390	15.30036895
392	15.31003778
394	15.30501195
396	15.36000532
398	15.35501787
400	15.00002882
402	15.11501782
404	15.1651805
406	15.07500132
408	15.23008494
410	15.23501194
412	15.53002131
414	15.42510774
416	15.30512412
418	15.36002127
420	15.26507804
422	15.09500721
424	15.37527312
426	15.45008516
428	15.34000945
430	15.31524813
432	15.26510754
434	15.3152989
436	15.40001478
438	15.19503316
440	15.44013304
442	15.18524775
444	15.37015125
446	15.18506499
448	15.32505329
450	15.19004775


==> data/cifar_training_curve_ls_baseline/train.txt <==
epoch	{training_error}
2	54.0881279
4	36.90374734
6	29.83909921
8	26.05855425
10	23.69228086
12	21.65069496
14	20.3454747
16	19.16525994
18	18.21539754
20	17.65015543
22	16.60598343
24	16.18501805
26	15.75017151
28	14.97036752
30	14.68522285
32	14.38033637
34	13.98020984
36	13.57507651
38	13.40003695
40	13.07016623
42	12.79003669
44	12.64000916
46	12.35510397
48	12.40523988
50	12.00002784
52	12.01005682
54	11.95000909
56	11.57000057
58	11.5851189
60	11.64500127
62	11.32003608
64	11.23500352
66	11.04500351
68	10.96002752
70	10.73005601
72	10.85500126
74	10.71002744
76	10.90009484
78	10.78517164
80	10.63506169
82	10.73508752
84	10.55002739
86	10.47002737
88	10.59000056
90	10.42500684
92	10.44003573
94	10.42000502
96	10.28502355
98	10.43005582
100	10.05501126
102	10.24000501
104	10.20504023
106	10.04005558
108	10.20000501
110	10.02502348
112	10.26005572
114	10.20000501
116	10.17000056
118	10.04002723
120	9.96004498
122	10.16501684
124	10.05500125
126	9.980013886
128	9.855016779
130	9.995073468
132	9.880002219
134	9.92000222
136	10.06000056
138	9.865116631
140	10.07006727
142	9.920035524
144	9.940124917
146	9.875116644
148	9.855011232
150	9.815073322
152	9.75504003
154	9.685073216
156	9.785011223
158	9.860004992
160	9.820000554
162	9.770013853
164	9.87525645
166	9.815003465
168	9.715006784
170	9.935006801
172	9.750000554
174	9.69504997
176	9.800055432
178	9.790019953
180	9.725040017
182	9.605006776
184	9.685073216
186	9.760013852
188	9.645116347
190	9.755000139
192	9.665016743
194	9.665169508
196	9.930013878
198	9.785016766
200	9.775006789


==> data/energy_efficiency.txt <==
Name	id	{static}	dynamic	Density	Act_density	post_place	acc
$K=2$	1	1.399	2.653	5.62	100	260616	83.95\%
$K=4$	2	1.408	3.014	5.62	100	291349	84.11\%
$K=5$	3	1.428	3.827	8.91	100	378246	83.90\%


==> data/energy_efficiency_ls.txt <==
Name	id	{static}	dynamic	Density	Act_density	post_place	acc
$K=2$	1	1.388	2.182	2.5	50	195918	84.00\%
$K=4$	2	1.384	2.004	6	12.5	188765	84.00\%
$K=5$	3	1.39	2.265	2.5	50	215072	84.20\%


==> data/err_area_2lut.txt <==
2Lerr1	2LLUT1	2errbarU1	2errbarL1	2LLSerr1	2LLSLUT1	2LSerrbarU1	2LSerrbarL1	2Lerr2	2LLUT2	2errbarU2	2errbarL2	2LLSerr2	2LLSLUT2	2LSerrbarU2	2LSerrbarL2	2Lerr3	2LLUT3	2errbarU3	2errbarL3	2LLSerr3	2LLSLUT3	2LSerrbarU3	2LSerrbarL3	2Lerr4	2LLUT4	2errbarU4	2errbarL4	2LLSerr4	2LLSLUT4	2LSerrbarU4	2LSerrbarL4	2Lerr5	2LLUT5	2errbarU5	2errbarL5	2LLSerr5	2LLSLUT5	2LSerrbarU5	2LSerrbarL5
17.53	141257	0.22815741	0.22815741	16.96265513	155933	0.337344869	0.472655131	17.09	151876	0.335290096	0.335290096	15.69189082	167156	0.048109177	0.111890823	16.44	176833	0.1773922	0.1773922	15.40983792	195918	0.110162083	0.079837917	16.05	205740	0.17631288	0.17631288	15.43079984	233892	0.209200156	0.270799844	15.7	260616	0.27063541	0.27063541	15.02772308	293902	0.302276915	0.367723085
nan	nan	nan	nan	17.40560166	144915	0.194398338	0.125601662	nan	nan	nan	nan	15.99947384	153930	0.170526159	0.209473841	nan	nan	nan	nan	15.7370157	175500	0.222984299	0.207015701	nan	nan	nan	nan	15.81983752	203550	0.050162482	0.139837518	nan	nan	nan	nan	15.28933606	249102	0.170663942	0.229336058
nan	nan	nan	nan	18.70919204	128429	0.26080796	0.27919204	nan	nan	nan	nan	16.80235174	133861	0.277648262	0.342351738	nan	nan	nan	nan	16.63591659	143381	0.314083409	0.445916591	nan	nan	nan	nan	16.53765066	156943	0.182349341	0.147650659	nan	nan	nan	nan	16.28328627	180184	0.536713728	0.303286272
nan	nan	nan	nan	21.747675	118431	0.532325	0.437675	nan	nan	nan	nan	19.18673488	121285	0.433265118	0.476734882	nan	nan	nan	nan	19.03918696	126950	0.490813045	0.409186955	nan	nan	nan	nan	18.36333541	133936	0.116664594	0.303335406	nan	nan	nan	nan	17.48140331	144072	0.218596695	0.181403305


==> data/err_area_4lut.txt <==
4Lerr1	4LLUT1	4errbarU1	4errbarL1	4LLSerr1	4LLSLUT1	4LSerrbarU1	4LSerrbarL1	4Lerr2	4LLUT2	4errbarU2	4errbarL2	4LLSerr2	4LLSLUT2	4LSerrbarU2	4LSerrbarL2	4Lerr3	4LLUT3	4errbarU3	4errbarL3	4LLSerr3	4LLSLUT3	4LSerrbarU3	4LSerrbarL3	4Lerr4	4LLUT4	4errbarU4	4errbarL4	4LLSerr4	4LLSLUT4	4LSerrbarU4	4LSerrbarL4	4Lerr5	4LLUT5	4errbarU5	4errbarL5	4LLSerr5	4LLSLUT5	4LSerrbarU5	4LSerrbarL5
16.85	145782	0.241228614	0.241228614	16.43346344	147092	0.186536564	0.133463436	16.6	160905	0.190009628	0.190009628	16.64575226	160205	0.154247744	0.105752256	16.06	191405	0.088670476	0.088670476	16.12971138	193613	0.150288623	0.109711377	15.89	246044	0.226417786	0.226417786	15.48752149	236477	0.132478513	0.207521487	15.42	291349	0.297436559	0.297436559	15.51777541	302059	0.132224591	0.117775409
nan	nan	nan	nan	16.33929574	141162	0.16070426	0.25929574	nan	nan	nan	nan	16.37139786	152145	0.238602143	0.161397857	nan	nan	nan	nan	15.86524662	181751	0.184753378	0.165246622	nan	nan	nan	nan	15.19144544	219199	0.118554562	0.221445438	nan	nan	nan	nan	15.38751927	279165	0.202480725	0.177519275
nan	nan	nan	nan	16.3519223	130632	0.048077697	0.091922303	nan	nan	nan	nan	16.46345466	139688	0.136545338	0.243454662	nan	nan	nan	nan	15.73076932	160623	0.319230684	0.290769316	nan	nan	nan	nan	15.26184993	188765	0.078150067	0.101849933	nan	nan	nan	nan	15.64693493	237170	0.153065068	0.346934932
nan	nan	nan	nan	17.50338935	118323	0.206610646	0.203389354	nan	nan	nan	nan	17.66372082	123572	0.126279184	0.123720816	nan	nan	nan	nan	16.65298727	134658	0.337012733	0.212987267	nan	nan	nan	nan	15.99521687	150532	0.284783126	0.175216874	nan	nan	nan	nan	16.33138732	175604	0.178612677	0.161387323


==> data/err_area_5lut.txt <==
5Lerr1	5LLUT1	5errbarU1	5errbarL1	5LLSerr1	5LLSLUT1	5LSerrbarU1	5LSerrbarL1	5Lerr2	5LLUT2	5errbarU2	5errbarL2	5LLSerr2	5LLSLUT2	5LSerrbarU2	5LSerrbarL2	5Lerr3	5LLUT3	5errbarU3	5errbarL3	5LLSerr3	5LLSLUT3	5LSerrbarU3	5LSerrbarL3	5Lerr4	5LLUT4	5errbarU4	5errbarL4	5LLSerr4	5LLSLUT4	5LSerrbarU4	5LSerrbarL4	5Lerr5	5LLUT5	5errbarU5	5errbarL5	5LLSerr5	5LLSLUT5	5LSerrbarU5	5LSerrbarL5
18.21941253	172172	0.240587473	0.139412527	17.40608642	169523	0.243913575	0.466086425	16.70881898	188265	0.651181023	0.608818977	15.79608561	184793	0.373914388	0.236085612	16.40564962	232430	0.594350375	0.445649625	15.96482002	227913	0.215179976	0.344820024	16.36405321	289273	0.375946794	0.384053206	16.10736498	283934	0.17263502	0.19736498	16.09503004	378246	0.194969961	0.265030039	15.69687412	371016	0.373125885	0.156874115
nan	nan	nan	nan	17.24092406	163232	0.28907594	0.26092406	nan	nan	nan	nan	15.79572471	176700	0.184275287	0.075724713	nan	nan	nan	nan	15.60703807	215072	0.25296193	0.25703807	nan	nan	nan	nan	15.72070122	264154	0.169298783	0.390701217	nan	nan	nan	nan	15.72070122	340072	0.169298783	0.390701217
nan	nan	nan	nan	17.67578381	146112	0.264216185	0.755783815	nan	nan	nan	nan	16.25169648	155090	0.108303517	0.151696483	nan	nan	nan	nan	15.95106079	180369	0.308939208	0.191060792	nan	nan	nan	nan	16.05565898	214890	0.114341017	0.145658983	nan	nan	nan	nan	15.29442236	268607	0.235577638	0.374422362
nan	nan	nan	nan	19.38483272	129838	0.255167282	0.244832718	nan	nan	nan	nan	17.63575863	136804	0.094241367	0.115758633	nan	nan	nan	nan	16.88338182	149573	0.136618175	0.203381825	nan	nan	nan	nan	16.64102396	169203	0.24897604	0.20102396	nan	nan	nan	nan	16.64102396	200610	0.24897604	0.20102396


==> data/err_area_bnn.txt <==
BNNerr	BNNLUT	BNNerrbarU	BNNerrbarL
16.86	290026	0.113609634	0.113609634
17.13	226601	0.288312082	0.288312082
17.93	196117	0.102816033	0.102816033
18.64	168237	0.192173897	0.192173897
19.12	156996	0.295674161	0.295674161


==> data/err_area_lines_2lut.txt <==
2Lerr1	2LLUT1	2Lerr2	2LLUT2	2Lerr3	2LLUT3	2Lerr4	2LLUT4	2Lerr5	2LLUT5
17.53	141257	17.09	151876	16.44	176833	16.05	205740	15.7	260616
16.96265513	155933	15.69189082	167156	15.40983792	195918	15.43079984	233892	15.02772308	293902
17.40560166	144915	15.99947384	153930	15.7370157	175500	15.81983752	203550	15.28933606	249102
18.70919204	128429	16.80235174	133861	16.63591659	143381	16.53765066	156943	16.28328627	180184
21.747675	118431	19.18673488	121285	19.03918696	126950	18.36333541	133936	17.48140331	144072


==> data/err_area_lines_4lut.txt <==
4Lerr1	4LLUT1	4Lerr2	4LLUT2	4Lerr3	4LLUT3	4Lerr4	4LLUT4	4Lerr5	4LLUT5
16.85	145782	16.6	160905	16.06	191405	15.89	246044	15.42	291349
16.43346344	147092	16.64575226	160205	16.12971138	193613	15.48752149	236477	15.51777541	302059
16.33929574	141162	16.37139786	152145	15.86524662	181751	15.19144544	219199	15.38751927	279165
16.3519223	130632	16.46345466	139688	15.73076932	160623	15.26184993	188765	15.64693493	237170
17.50338935	118323	17.66372082	123572	16.65298727	134658	15.99521687	150532	16.33138732	175604


==> data/err_area_lines_5lut.txt <==
5Lerr1	5LLUT1	5Lerr2	5LLUT2	5Lerr3	5LLUT3	5Lerr4	5LLUT4	5Lerr5	5LLUT5
18.21941253	172172	16.70881898	188265	16.40564962	232430	16.36405321	289273	16.09503004	378246
17.40608642	169523	15.79608561	184793	15.96482002	227913	16.10736498	283934	15.69687412	371016
17.24092406	163232	15.79572471	176700	15.60703807	215072	15.72070122	264154	15.72070122	340072
17.67578381	146112	16.25169648	155090	15.95106079	180369	16.05565898	214890	15.29442236	268607
19.38483272	129838	17.63575863	136804	16.88338182	149573	16.64102396	169203	16.64102396	200610


==> data/err_area_vs_rand_pruning.txt <==
4Lerr	4LLUT	4errbarU	4errbarL	4RALerr	4RALLUT	4RAerrbarU	4RAerrbarL
15.19144544	219199	0.118554562	0.221445438	15.62581234	282560	0.094187662	0.095812338
15.26184993	188765	0.078150067	0.101849933	15.67117469	326346	0.208825313	0.241174687
15.38751927	279165	0.202480725	0.177519275	15.79950848	207407	0.150491521	0.149508479
15.48752149	236477	0.132478513	0.207521487	16.06926472	220990	0.170735276	0.249264724
15.51777541	302059	0.132224591	0.117775409	16.13156311	251824	0.138436893	0.141563107
15.64693493	237170	0.153065068	0.346934932	16.27215326	173032	0.247846744	0.342153256
15.73076932	160623	0.319230684	0.290769316	16.39477509	181593	0.195224908	0.284775092
15.86524662	181751	0.184753378	0.165246622	16.503358	201927	0.126641999	0.283358001
15.99521687	150532	0.284783126	0.175216874	16.51182976	155068	0.328170239	0.301829761
16.12971138	193613	0.150288623	0.109711377	16.53152571	159040	0.118474286	0.221525714
16.33138732	175604	0.178612677	0.161387323	16.55526065	168084	0.184739346	0.285260654
16.33929574	141162	0.16070426	0.25929574	16.57387285	152627	0.366127154	0.443872846
16.3519223	130632	0.048077697	0.091922303	16.95128976	149687	0.238710238	0.221289762
16.37139786	152145	0.238602143	0.161397857	17.09371349	152685	0.176286508	0.103713492
16.43346344	147092	0.186536564	0.133463436	17.47268425	141938	0.317315751	0.222684249
16.46345466	139688	0.136545338	0.243454662	17.53541553	140640	0.164584467	0.185415533
16.64575226	160205	0.154247744	0.105752256	18.46641782	128681	0.373582178	0.226417822
16.65298727	134658	0.337012733	0.212987267	18.68251204	127161	0.457487957	0.182512043
17.50338935	118323	0.206610646	0.203389354	19.64933161	127618	0.270668391	0.169331609
17.66372082	123572	0.126279184	0.123720816	19.76858676	122894	0.411413241	0.268586759


==> data/k_breakdown.txt <==
Name	id	sw_1LUT	sw_2LUT	sw_3LUT	sw_4LUT	syn_1LUT	syn_2LUT	syn_3LUT	syn_4LUT	syn_op	syn_popcount	syn_otherlayers	syn_total	post_place	err_rate	err_rate_baseline	err_rate_ls
{\shortstack{0\%\\(Baseline)}}	1	0	0	0	70778	2	233	2654	49541	52430	200441	61673	314544	276964	15.89	15.89	nan
{25\%}	2	9646	10466	20908	29758	323	1852	13629	24405	40209	195141	60932	296282	236477	15.48752149	nan	15.48752149
{50\%}	3	23414	26592	18130	2642	494	6375	12289	2293	21451	194753	59587	275791	219199	15.19144544	nan	15.19144544
{75\%}	4	55256	6264	998	0	688	1708	816	0	3212	183385	62544	249141	188765	15.26184993	nan	15.26184993
{87.5\%}	5	35140	116	6	0	911	32	2	0	945	127514	65770	194229	150532	15.99521687	nan	15.99521687


==> data/pareto_2lutnet.txt <==
2Lerr	2LLUT	2LLSerr	2LLSLUT
17.53	141257	21.747675	118431
17.53	151876	21.747675	121285
17.09	151876	19.18673488	121285
17.09	176833	19.18673488	126950
16.44	176833	19.03918696	126950
16.44	205740	19.03918696	128429
16.05	205740	18.70919204	128429
16.05	260616	18.70919204	133861
15.7	260616	16.80235174	133861
nan	nan	16.80235174	143381
nan	nan	16.63591659	143381
nan	nan	16.63591659	153930
nan	nan	15.99947384	153930
nan	nan	15.99947384	167156
nan	nan	15.69189082	167156
nan	nan	15.69189082	195918
nan	nan	15.40983792	195918
nan	nan	15.40983792	249102
nan	nan	15.28933606	249102
nan	nan	15.28933606	293902
nan	nan	15.02772308	293902


==> data/pareto_4lutnet.txt <==
4Lerr	4LLUT	4LLSerr	4LLSLUT
16.85	145782	17.50338935	118323
16.85	160905	17.50338935	130632
16.6	160905	16.3519223	130632
16.6	191405	16.3519223	141162
16.06	191405	16.33929574	141162
16.06	246044	16.33929574	150532
15.89	246044	15.99521687	150532
15.89	291349	15.99521687	160623
15.42	291349	15.73076932	160623
nan	nan	15.73076932	188765
nan	nan	15.26184993	188765
nan	nan	15.26184993	219199
nan	nan	15.19144544	219199


==> data/pareto_5lutnet.txt <==
5Lerr	5LLUT	5LLSerr	5LLSLUT
18.21941253	172172	19.38483272	129838
18.21941253	188265	19.38483272	136804
16.70881898	188265	17.63575863	136804
16.70881898	232430	17.63575863	149573
16.40564962	232430	16.88338182	149573
16.40564962	289273	16.88338182	155090
16.36405321	289273	16.25169648	155090
16.36405321	378246	16.25169648	176700
16.09503004	378246	15.79572471	176700
nan	nan	15.79572471	215072
nan	nan	15.60703807	215072
nan	nan	15.60703807	268607
nan	nan	15.29442236	268607


==> data/pareto_bnn.txt <==
BNNerr	BNNLUT
16.86	290026
17.13	290026
17.13	226601
17.93	226601
17.93	196117
18.64	196117
18.64	168237
19.12	168237
19.12	156996


==> data/pareto_lutnets.txt <==
Lerr	LLUT
17.53	141257
17.53	145782
16.85	145782
16.85	160905
16.6	160905
16.6	176833
16.44	176833
16.44	191405
16.06	191405
16.06	205740
16.05	205740
16.05	260616
15.7	260616
15.7	291349
15.42	291349


==> data/pareto_ra_4lutnet.txt <==
4RALerr	4RALLUT
15.62581234	282560
15.79950848	282560
15.79950848	207407
16.27215326	207407
16.27215326	173032
16.51182976	173032
16.51182976	155068
16.57387285	155068
16.57387285	152627
16.95128976	152627
16.95128976	149687
17.47268425	149687
17.47268425	141938
17.53541553	141938
17.53541553	140640
18.46641782	140640
18.46641782	128681
18.68251204	128681
18.68251204	127161
19.76858676	127161
19.76858676	122894


==> data/training_speed.txt <==
Name	id	baseline_time	ls_time overhead    pct_overhead    time_change
\makecell{MNIST\\(LFC)}   1   50  50  0   0   1
\makecell{SVHN\\(CNV)}    3   328 376 48  14.6    1.1463
\makecell{CIFAR-10\\(CNV)}	2	26	28  2   7.69    1.0769
\makecell{ImageNet\\(Bi-Real-18)}	4	8591	10210   1619    15.9    1.1885
